Predicting the duration of traffic incidents for Sydney greater metropolitan area using machine learning methods

This research presents a comprehensive approach to predicting the duration of traffic incidents and classifying them as short-term or long-term across the Sydney Metropolitan Area. Leveraging a dataset that encompasses detailed records of traffic incidents, road network characteristics, and socio-economic indicators, we train and evaluate a variety of advanced machine learning models including Gradient Boosted Decision Trees (GBDT), Random Forest, LightGBM, and XGBoost. The models are assessed using Root Mean Square Error (RMSE) for regression tasks and F1 score for classification tasks. Our experimental results demonstrate that XGBoost and LightGBM outperform conventional models with XGBoost achieving the lowest RMSE of 33.7 for predicting incident duration and highest classification F1 score of 0.62 for a 30-minute duration threshold. For classification, the 30-minute threshold balances performance with 70.84% short-term duration classification accuracy and 62.72% long-term duration classification accuracy. Feature importance analysis, employing both tree split counts and SHAP values, identifies the number of affected lanes, traffic volume, and types of primary and secondary vehicles as the most influential features. The proposed methodology not only achieves high predictive accuracy but also provides stakeholders with vital insights into factors contributing to incident durations. These insights enable more informed decision-making for traffic management and response strategies. The code is available by the link: https://github.com/Future-Mobility-Lab/SydneyIncidents

==> comments.txt <==


% \begin{figure}[h]
%     \centering
%     \begin{subfigure}[b]{0.45\textwidth}
%         \includegraphics[height=7cm, width=\textwidth, keepaspectratio]{top_10_feature_importance_xgboost.pdf}
%         \caption{XGBoost model}
%         \label{fig:feature_importance_xgboost}
%     \end{subfigure}
%     \hfill % This adds optional horizontal spacing between the figures if needed
%     \begin{subfigure}[b]{0.5\textwidth}
%         \includegraphics[height=7cm, width=\textwidth, keepaspectratio]{top_10_feature_importance_lightgbm.pdf}
%         \caption{LightGBM model}
%         \label{fig:feature_importance_lightgbm}
%     \end{subfigure}
%     \caption{Top 10 feature importances for the (a) XGBoost and (b) LightGBM models.}
%     \label{fig:feature_importances}
% \end{figure}







% \section{Discussion}

% \tx{Sum up findings and explain their significance. Recommendations for future studies}


% \section{Pre-Covid vs COVID: accuracy of predictions}

% The regression metrics include Root Mean Squared Error (RMSE), R\textsuperscript{2} Score, and Mean Absolute Percentage Error (MAPE). These are evaluated under varying training and testing scenarios:

% \tx{This is a template, will be replaced with updated results}
% \begin{enumerate}
%     \item \textbf{Train on COVID, Test on Pre-COVID}
%     \begin{itemize}
%         \item \textbf{RMSE:} High RMSE of 31.76 suggests that the model's predictions deviate considerably from the actual data points on average, indicating substantial prediction error.
%         \item \textbf{R\textsuperscript{2} Score:} The R\textsuperscript{2} value of 0.08 indicates that the model only explains 8\% of the variance in the target variable from the predictors. This low value suggests poor model fit to the data.
%         \item \textbf{MAPE:} With a MAPE of 88.06\%, this reveals that there are significant relative errors between the predicted and actual values, indicating an unreliable model under this scenario.
%     \end{itemize}
    
%     \item \textbf{Train on Pre-COVID, Test on COVID}
%     \begin{itemize}
%         \item \textbf{RMSE:} A similarly high RMSE of 31.19 indicates that predictions are generally far from the actual values, suggestive of high prediction errors.
%         \item \textbf{R\textsuperscript{2} Score:} An R\textsuperscript{2} of 0.07 further confirms the model's inability to adequately capture and explain the data variability under COVID conditions when trained on Pre-COVID data.
%         \item \textbf{MAPE:} The MAPE of 93.50\% is even higher, implying even larger relative errors in predictions during the COVID period.
%     \end{itemize}
% \end{enumerate}

% \begin{table}[h!]
% \centering
% \scriptsize
% \begin{tabular}{|p{4cm}|c|c|c|c|}
% \hline
% \textbf{Scenario Description} & \textbf{Accuracy} & \textbf{Precision (Weighted avg)} & \textbf{Recall (Weighted avg)} & \textbf{F1-Score (Weighted avg)} \\
% \hline
% Train on COVID, Test on Pre-COVID & 0.64 & 0.65 & 0.64 & 0.64 \\
% \hline
% Train on Pre-COVID, Test on COVID & 0.66 & 0.66 & 0.66 & 0.66 \\
% \hline
% Train and Test on Merged Data & 0.67 & 0.65 & 0.67 & 0.60 \\
% \hline
% Internal Evaluation on Pre-COVID & 0.66 & 0.66 & 0.66 & 0.66 \\
% \hline
% Internal Evaluation on COVID & 0.65 & 0.65 & 0.65 & 0.65 \\
% \hline
% \end{tabular}
% \caption{Summary of Model Performance Across Different Scenarios}
% \label{table:1}
% \end{table}

% \begin{table}[h!]
% \centering
% \begin{tabular}{|l|c|c|c|}
% \hline
% \textbf{Scenario Description} & \textbf{RMSE} & \textbf{R2 Score} & \textbf{MAPE} \\
% \hline
% Train on COVID, Test on Pre-COVID & 31.76 & 0.08 & 88.06\% \\
% \hline
% Train on Pre-COVID, Test on COVID & 31.19 & 0.07 & 93.50\% \\
% \hline
% Train and Test on Merged Data & 38.03 & -0.02 & 112\% \\
% \hline
% Internal Evaluation on Pre-COVID & 31.19 & 0.07 & 93.50\% \\
% \hline
% Internal Evaluation on COVID & 31.76 & 0.08 & 88.06\% \\
% \hline
% \end{tabular}
% \caption{Summary of Regression Model Performance Across Different Scenarios}
% \label{table:updated_regression_summary}
% \end{table}


% The top five features identified by the XGBoost model based on tree splits were:
% \begin{enumerate}
%     \item Number of affected lanes
%     \item Feature 38\_PD (assumed to be a domain-specific variable)
%     \item Scale of incident
%     \item Traffic volume
%     \item Motorway length
% \end{enumerate}

% This indicates that the XGBoost model heavily relied on these features to split the data and make predictions. The methodology behind this mechanism involves counting the number of times a feature contributed to a decision point in the trees and the weight or gain associated with each split:

% \begin{itemize}
%     \item This method is straightforward and leverages the internal structure of XGBoost trees.
%     \item It reflects how often a feature is used in decision splits and hence highlights features that are frequently contributing to decision boundaries.
%     \item The focus is more on the feature's contribution to reducing impurity or improving the criterion (e.g., gain or information gain) at each split.
% \end{itemize}

% The SHAP analysis yielded the following top features:
% \begin{enumerate}
%     \item Types of primary and secondary vehicles
%     \item Traffic volume
%     \item Number of affected lanes
% \end{enumerate}



% \subsection{XGBoost}
% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{top_10_feature_importance_xgboost.pdf}
%     \caption{Top 10 feature importances for the XGBoost model.}
%     \label{fig:feature_importance_xgboost}
% \end{figure}

% % \subsection{LightGBM}
% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{top_10_feature_importance_lightgbm.pdf}
%     \caption{Top 10 feature importances for the LightGBM model.}
%     \label{fig:feature_importance_lightgbm}
% \end{figure}


%   % Include this in the preamble if not already included



% Increase of True Positives (TP) with Increasing Threshold**:
%    - As the threshold increases, there's a consistent rise in the number of incidents predicted correctly as short-term (TP). This suggests that when the threshold for being considered long-term is set higher, the model successfully identifies more short-term incidents
%     False Negatives decrease with increasing threshold, illustrating that there are less instances where long-term incidents are mistakenly predicted as short-term. This reduction aligns with the general observation that less stringent requirements for long-term classification result in fewer misclassifications.
% Accuracy: The accuracy shows general improvement with increasing thresholds (ranging from 65.3\% at 20 minutes to 74.4\% at 55 minutes). This could be because the model more accurately classifies the majority of incidents (which are likely short-term given the trend in the data) as the long-term threshold becomes more lenient.
% The data and analysis strongly suggest that the model is adept at predicting short-term incidents, particularly as the duration threshold defining long-term incidents increases. However, the capability to predict long-term incidents is compromised under these settings

% As the threshold for long-term duration increases, the class balance ratio increases significantly. This indicates a strong bias towards predicting more short-term than long-term incidents. 
% - The shift to higher class balance ratios suggests that as we set more stringent criteria for an incident to be considered long-term (increasing threshold), our predictions become heavily skewed towards identifying more incidents as short-term. This might be indicative of either an inherent data distribution where most incidents indeed are short-term, or a model prediction bias towards short-term classification as thresholds increase.
% - The extremely disproportionate class balance at higher thresholds may signal potential issues in predictive performance, particularly regarding under-identification of long-term incidents, posing a risk if long-term incident management is a critical concern.





% \tx{Confusion matrix for duration classification}
% \tx{Bar charts for RMSE}
% \tx{Feature importance estimation results: without and with metadata}

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.7\textwidth]{multiple_confusion_matrices.pdf}
%     \caption{Confusion matrices for various duration thresholds}
%     \label{fig:Cmodelperformance}
% \end{figure}


% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=0.6\textwidth]{model_performance_classification_metrics.pdf}
%     \caption{Comparative performance of classification models for selected duration threshold of 30 minutes}
%     \label{fig:Cmodelperformance}
% \end{figure}



% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=0.5\textwidth]{model_performance.pdf}
%     \caption{Comparison of model RMSE values.}
%     \label{fig:Rmodelperformance}
% \end{figure}




% Figure \ref{fig:density_Main_Category} shows the density plot of incident duration by Main Category. Traffic crashes are noticeably skewed towards longer duration in comparison to breakdowns.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.5\textwidth]{DensityPlot_Main_Category.pdf}
%     \caption{Density Plot of Duration by Main Category}
%     \label{fig:density_Main_Category}
% \end{figure}

% Figure \ref{fig:density_Primary_Vehicle} shows the density plot of incident duration by Primary Vehicle. Duration of incidents by primary vehicles follows the same duration pattern with some characteristic skew for each type of vehicle (e.g. peak at shorter incident duration for motorcycles, skew towards longer duration in case of multiple vehicles).

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.5\textwidth]{DensityPlot_Primary_Vehicle.pdf}
%     \caption{Density Plot of Duration by Primary Vehicle}
%     \label{fig:density_Primary_Vehicle}
% \end{figure}

% Figure \ref{fig:density_Secondary_Vehicle} shows the density plot of incident duration by Secondary Vehicle. There is a significant increase in incident duration when secondary vehicle truck was involved. When car is the secondary vehicle, incidents have shorter duration than any other types of secondary vehicles.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Secondary_Vehicle.pdf}
%     \caption{Density Plot of Duration by Secondary Vehicle}
%     \label{fig:density_Secondary_Vehicle}
% \end{figure}

% Figure \ref{fig:density_Is_Major_Incident} shows the density plot of incident duration by incident scale. Major incidents take significantly more time to resolve with incident duration being skewed towards 100-300 minutes range.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.5\textwidth]{DensityPlot_Is_Major_Incident.pdf}
%     \caption{Density Plot of Duration by Is Major Incident}
%     \label{fig:density_Is_Major_Incident}
% \end{figure}

% Figure \ref{fig:density_Closure_Type} shows the density plot of incident duration by Closure Type. When the lane is closed, it corresponds to longer incident duration in general.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.5\textwidth]{DensityPlot_Closure_Type.pdf}
%     \caption{Density Plot of Duration by Closure Type}
%     \label{fig:density_Closure_Type}
% \end{figure}

% Figure \ref{fig:density_Direction} shows the density plot of incident duration by Direction. Incidents at inbound direction associated with significant increase in incident duration.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.5\textwidth]{DensityPlot_Direction.pdf}
%     \caption{Density Plot of Duration by Direction}
%     \label{fig:density_Direction}
% \end{figure}

% Figure \ref{fig:density_Hour} shows the density plot of incident duration by Hour. Duration is grouped by 3-hour intervals to facilitate visuzalization. Incidents during evening hours (after 6 pm) have significantly longer duration.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Hour.pdf}
%     \caption{Density Plot of Duration by Hour}
%     \label{fig:density_Hour}
% \end{figure}

% Other density plots (by traffic volume, number of vehicles involved, month) do not yield significant insights and show incidents follow similar duration pattern.




% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Traffic_Volume.pdf}
%     \caption{Density Plot of Duration by Traffic Volume}
%     \label{fig:density_Traffic_Volume}
% \end{figure}
% Figure \ref{fig:density_Traffic_Volume} shows the density plot of incident duration by Traffic Volume.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Incident_Type.pdf}
%     \caption{Density Plot of Duration by Incident Type}
%     \label{fig:density_Incident_Type}
% \end{figure}
% Figure \ref{fig:density_Incident_Type} shows the density plot of incident duration by Incident Type.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Num_Vehicles_Involved.pdf}
%     \caption{Density Plot of Duration by Num Vehicles Involved}
%     \label{fig:density_Num_Vehicles_Involved}
% \end{figure}
% Figure \ref{fig:density_Num_Vehicles_Involved} shows the density plot of incident duration by Num Vehicles Involved.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.6\textwidth]{DensityPlot_Month.pdf}
%     \caption{Density Plot of Duration by Month}
%     \label{fig:density_Month}
% \end{figure}
% Figure \ref{fig:density_Month} shows the density plot of incident duration by Month.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.9\textwidth]{Heatmap_Is_Major_Incident.pdf}
%     \caption{Heatmap of Average Wasserstein distances for Is Major Incident}
%     \label{fig:heatmap_Is_Major_Incident}
% \end{figure}
% Figure \ref{fig:heatmap_Is_Major_Incident} shows the heatmap of average Wasserstein distances for Is Major Incident.

% Figure \ref{fig:heatmap_Closure_Type} shows the heatmap of average Wasserstein distances for Closure Type.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.9\textwidth]{Heatmap_Closure_Type.pdf}
%     \caption{Heatmap of Average Wasserstein distances for Closure Type}
%     \label{fig:heatmap_Closure_Type}
% \end{figure}

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.9\textwidth]{Heatmap_Traffic_Volume.pdf}
%     \caption{Heatmap of Average Wasserstein distances for Traffic Volume}
%     \label{fig:heatmap_Traffic_Volume}
% \end{figure}
% Figure \ref{fig:heatmap_Traffic_Volume} shows the heatmap of average Wasserstein distances for Traffic Volume.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.9\textwidth]{Heatmap_Incident_Type.pdf}
%     \caption{Heatmap of Average Wasserstein distances for Incident Type}
%     \label{fig:heatmap_Incident_Type}
% \end{figure}
% Figure \ref{fig:heatmap_Incident_Type} shows the heatmap of average Wasserstein distances for Incident Type.




% \author[1]{Author 1}
% %[type=editor,
%  %                       auid=000,bioid=1,
%   %                      prefix=Sir,
%    %                     role=Researcher,
%     %                    orcid=0000-0001-7511-2910]
% \cormark[1]
% \fnmark[1]
% \ead{Artur.Grigorev@uts.edu.au}
% \ead[url]{www.fmlab.org}
% \credit{Writing - Original Draft, Methodology, Software, Investigation, Conceptualisation}


% \author[uts]{Artur Grigorev\corref{cor1}}
% \ead{Artur.Grigorev@uts.edu.au}
% \ead[url]{www.fmlab.org}

% \author[uts]{Adriana-Simona Mih\u{a}i\c{t}\u{a}\corref{cor2}}
% \ead{Adriana-Simona.Mihaita@uts.edu.au}
% \ead[url]{https://www.uts.edu.au/staff/adriana-simona.mihaita}

% \cortext[cor1]{Corresponding author}
% \address[uts]{Faculty of Engineering and IT, University of Technology Sydney, Sydney, Australia}


% \author[2]{Hanna Grzybowska}
% \address[2]{Data61, CSIRO, Eveleigh, NSW 2015, Australia and School of Civil and Environmental Engineering, University of New South Wales, Sydney, NSW 2052, Australia}
% \credit{Writing - Review \& Editing, Supervision}
% hanna.grzybowska@data61.csiro.au

% sajjad.shafiei@uts.edu.au
% \author[3]{Sajjad Shafiei}
% \address[3]{Faculty of Engineering and IT, University of Technology Sydney, NSW, Australia}
% \credit{Writing - Review \& Editing, Supervision}


% Grzybowska, Hanna (Data61









% \author[uts]{Artur Grigorev\corref{cor1}}
% \ead{Artur.Grigorev@uts.edu.au}
% \ead[url]{www.fmlab.org}
% \orcid{0000-0001-6875-3568}

% \author[uts]{Adriana-Simona Mih\u{a}i\c{t}\u{a}\corref{cor2}}
% \ead{Adriana-Simona.Mihaita@uts.edu.au}
% \ead[url]{https://www.uts.edu.au/staff/adriana-simona.mihaita}
% \orcid{0000-0001-7670-5777}

% \author[data61]{Hanna Grzybowska}
% \ead{hanna.grzybowska@data61.csiro.au}
% \credit{Writing - Review \& Editing, Supervision}
% \orcid{0000-0003-2614-5964}

% \author[uts]{Sajjad Shafiei}
% \ead{sajjad.shafiei@uts.edu.au}
% \credit{Writing - Review \& Editing, Supervision}

% \address[uts]{Faculty of Engineering and IT, University of Technology Sydney, Sydney, Australia}
% \address[data61]{Data61, CSIRO, Eveleigh, NSW 2015, Australia}
% \address[data61unsw]{School of Civil and Environmental Engineering, University of New South Wales, Sydney, NSW 2052, Australia}



% \author[uts]{Artur Grigorev\corref{cor1}}
% \ead{Artur.Grigorev@uts.edu.au}
% \ead[url]{www.fmlab.org}
% % \orcidID{0000-0001-6875-3568}

% \author[uts]{Adriana-Simona Mih\u{a}i\c{t}\u{a}\corref{cor2}}
% \ead{Adriana-Simona.Mihaita@uts.edu.au}
% \ead[url]{https://www.uts.edu.au/staff/adriana-simona.mihaita}
% % \orcidID{0000-0001-7670-5777}

% \author[data61]{Hanna Grzybowska}
% \ead{hanna.grzybowska@data61.csiro.au}
% % \orcidID{0000-0003-2614-5964}




% \author[uts]{Sajjad Shafiei}
% \ead{sajjad.shafiei@uts.edu.au}
% % \textsuperscript{ORCID: \href{https://orcid.org/0000-0002-3456-7890}{0000-0002-3456-7890}}
% % \orcidID{0000-0002-3456-7890}

% \address[uts]{Faculty of Engineering and IT, University of Technology Sydney, Sydney, Australia}
% \address[data61]{Data61, CSIRO, Eveleigh, NSW 2015, Australia}

% \cortext[cor1]{Corresponding author}



% \affiliation[2]{organization={Faculty of Engineering and IT},
%     addressline={University of Technology Sydney}, 
%     city={Sydney},
%     state={NSW},
%     country={Australia},
%     orcid={0000-0001-7670-5777}
% }







% \address[1]{University of Technology Sydney, 61 Broadway Str, Sydney, Australia}

% \author[1]{Author 2}
% \credit{Supervision, Project administration, Writing - Review \& Editing, Resources, Conceptualisation}














% \author[1]{Adriana-Simona Mihaita}
% \credit{Supervision, Project administration, Writing - Review \& Editing, Resources, Conceptualisation}

% \author[1]{Fang Chen}
% \credit{Supervision}
% \cortext[cor1]{Corresponding author}



% This research presents a comprehensive approach to predicting the duration of traffic incidents and classifying them as short-term or long-term across the Sydney Metropolitan Area. We leverage a dataset that encompasses detailed records of traffic incidents, road network characteristics, and socio-economic indicators to train and evaluate a variety of advanced machine learning models including Gradient Boosted Decision Trees (GBDT), Random Forest, LightGBM and XGBoost. The evaluation of our models is carried out using the Root Mean Square Error (RMSE) for regression tasks, and the F1 score for classification tasks, ensuring a comprehensive assessment of our predictions. Our methodology not only promises high predictive accuracy but also aims to provide stakeholders with vital insights into what contributes to longer or shorter incident durations, thereby enabling more informed decision-making for traffic management and response strategies. \tx{The experimental results demonstrate that the proposed method achieves a lower RMSE of X and a higher F1 score of Y, surpassing conventional models.}


% The incorporation of Artificial Intelligence (AI) techniques into Intelligent Transportation Systems (ITS) has the potential to greatly reduce traffic congestion and its effects on the environment. This paper presents a comprehensive review on the use of AI technologies such as Machine Learning (ML) and Deep Learning (DL) models to address the topic of traffic incident duration prediction. For this literature review we rely on the method of Preferred Reporting Items for Systematic Reviews and Meta-Analyses (PRISMA). The current study explores in detail the characteristics of traffic incidents and the available data sets, followed by a discussion of traditional methods, machine learning and deep learning techniques (with a focus on spatial-temporal models and incident description analysis) used previously for incident duration modelling. Finally, we discuss the potential benefits and challenges associated with the use of AI in ITS to analyse the traffic incident duration, as well as the potential for machine learning and deep learning to improve the accuracy of predictions. 


% \tableofcontents


%~ \doublespacing

%Possible list of illustrations
%\begin{itemize}
%\item Visualisation of distribution
%\item Example of duration data from SF data set + log-transformed version + example of fitting against distributions + ECDF? (as an example of viz-approach)
%\item Hazard-based-m., survival rate image. Mention Mannering
%\item SHAP, LIME, UMAP, mention of tree models
%\item decision tree sample
%\item NALU, UMAP, clustering, etc
%\item Accident detection and segmentation. Traffic speed and flow readings for traffic accident duration prediction
%\end{itemize}



% Using a detailed dataset that includes traffic incidents, road characteristics, and socio-economic indicators, we utilize advanced machine learning models, including Gradient Boosted Decision Trees, Random Forest, LightGBM, and XGBoost. 


% The insights gained from this research not only boost predictive accuracy but also provide valuable information for traffic management and emergency response strategies, enhancing our understanding of traffic dynamics and incident management.





%https://www.transport.nsw.gov.au/roadsafety/statistics
%https://www.transport.nsw.gov.au/system/files/media/documents/2024/serious-Injuries-Sep2023-quarter_0.pdf
%https://www.bitre.gov.au/sites/default/files/documents/road_trauma_2022.pdf

% \tx{after your introduction, I wrote my suggested introduction. You may find it a good one to improve it}



% Incident duration prediction includes several critical timelines: the time required for emergency services or incident authorities to arrive at the scene, the time taken to clear the incident from the roadway, and the time until traffic flow returns to pre-incident conditions.



% Traffic incident duration prediction is an area of extensive research, with numerous studies exploring the application of machine learning methods to estimate the incident clearance times. \tx{instead of the first sentence we can add more text like this:
% Predicting the duration of incidents is a pivotal task for traffic incident management and it has garnered considerable attention in the literature. The predictions are often quantified in minutes or alternatively classified into categories such as short-term or long-term incidents. The demarcation between short and long-term incidents is a subject of much debate and hinges on a variety of factors, including the granularity and type of data available, the specific objectives of the study, and the geographic characteristics of the study area [Grigorev et al. (2022)].


% Qiyuan Zhu Swinburne University of Technology Melbourne, Australia
% qiyuanzhu@swin.edu.au

% \author[swin]{Qiyuan Zhu}
% \ead{qiyuanzhu@swin.edu.au}

% \address[swin]{Swinburne University of Technology, Melbourne, Australia}

% Most of the literature that exists, makes use of strong, reliable, and well-captured
% datasets, however, majority of them do not combine multiple data sources (i.e., static data, probe data, event data,
% weather data, etcetera) to form a stronger dataset, with more diverse range of data and input attributes


% \tx{Add a little review on relevant variables in accident reports: weather, etc}
% Moreover, several studiues on the environmental consequences associated with the traffic incidents duration, uncovering how the duration of such events interacts with environmental effects and traffic dynamics. These studies deliver essential insights into emissions, energy consumption, and other critical factors, yielding vital directions for policymakers and researchers focused on minimizing the environmental impact of traffic incidents and promoting the sustainability of transportation networks. For a more in-depth examination of incident duration and its ramifications, recent comprehensive reviews, such as those found in sources X and Y, provide extensive analysis and discussion.


% \tx{add legend to the map}
% The incident heat map, which shows the total frequency of traffic incidents within each area, is shown on Figure \ref{fig:heatmap}. We observe a high concentration of incidents at intersections. Also, there are two areas of very high concentration - the Harbour Bridge, M1 motorway and it's roundabouts.


% @article{hojati2013hazard,
%   title={Hazard based models for freeway traffic incident duration},
%   author={Hojati, Ahmad Tavassoli and Ferreira, Luis and Washington, Simon and Charles, Phil},
%   journal={Accident Analysis \& Prevention},
%   volume={52},
%   pages={171--181},
%   year={2013},
%   publisher={Elsevier}
% }


